Error Controlled Actor-Critic

On error of value function inevitably causes an overestimation phenomenon and has a negative impact on the convergence of the algorithms. To mitigate the negative effects of the approximation error, we propose Error Controlled Actor-critic which ensures confining the approximation error in value function. We present an analysis of how the approximation error can hinder the optimization process of actor-critic methods.Then, we derive an upper boundary of the approximation error of Q function approximator and find that the error can be lowered by restricting on the KL-divergence between every two consecutive policies when training the policy. The results of experiments on a range of continuous control tasks demonstrate that the proposed actor-critic algorithm apparently reduces the approximation error and significantly outperforms other model-free RL algorithms.

==> EXPERIMENT_DATA.txt <==
Hopper-v3
a2c
    mean: 3375.8230842
    std: 118.02182572524441
ppo
    mean: 3417.670739800001
    std: 150.3701998021249
TD3
    mean: 3493.604744587456
    std: 134.20015524895385
sac
    mean: 3475.2123757387003
    std: 110.01943013631221
ecac
    mean: 3795.427552159791
    std: 69.58095266000049

Walker2d-v3
a2c
    mean: 2479.4735945599996
    std: 561.702275921184
ppo
    mean: 4811.08131476
    std: 295.711463929522
TD3
    mean: 3960.384368391095
    std: 382.54940631933994
sac
    mean: 4455.177755046759
    std: 945.4749124895109
ecac
    mean: 5446.260473884364
    std: 243.81074084840816

HalfCheetah-v3
a2c
    mean: 2653.5111672
    std: 975.9750768201086
ppo
    mean: 3422.1980553600006
    std: 1039.4348992671728
TD3
    mean: 9492.628021868626
    std: 852.0485164531719
sac
    mean: 9211.624627613714
    std: 1051.3094787854257
ecac
    mean: 11744.7517391165
    std: 746.978107504562

Ant-v3
a2c
    mean: 1651.6637843600001
    std: 140.54113399371607
ppo
    mean: 2502.10825948
    std: 442.89263346244996
TD3
    mean: 3462.478012082721
    std: 488.594235476243
sac
    mean: 3832.279478963199
    std: 927.7123975696085
ecac
    mean: 5420.856448505625
    std: 1069.677770404933

Humanoid-v3
a2c
    mean: 751.0481021600001
    std: 34.22881557340562
ppo
    mean: 844.261758
    std: 83.280831266508
TD3
    mean: 6969.200631333736
    std: 403.20059133368227
sac
    mean: 8265.823086580223
    std: 937.1695018588173
ecac
    mean: 8953.44989407915
    std: 244.81212567366669

HopperBulletEnv-v0
a2c
    mean: 2088.79301904
    std: 68.95896284851244
ppo
    mean: 2255.5251124
    std: 342.91493872224464
TD3
    mean: 2488.4620701994972
    std: 172.6177033784289
sac
    mean: 2497.7782051120216
    std: 56.959385098796524
ecac
    mean: 2742.560775206696
    std: 39.372555447388756

Walker2DBulletEnv-v0
a2c
    mean: 1005.4922128800001
    std: 5.739571516561889
ppo
    mean: 1035.0671824800002
    std: 201.2581243563968
TD3
    mean: 2116.6390316393163
    std: 151.91770018881272
sac
    mean: 1651.6001369015926
    std: 408.9537915362492
ecac
    mean: 2353.0245302464655
    std: 161.8980167610129

HalfCheetahBulletEnv-v0
a2c
    mean: 2027.71942528
    std: 87.85709035526436
ppo
    mean: 1730.01984868
    std: 639.013013472602
TD3
    mean: 2012.8821283216712
    std: 182.2038746537118
sac
    mean: 2202.4949582964555
    std: 243.01235812959325
ecac
    mean: 2794.9757272835154
    std: 281.87799287366664

AntBulletEnv-v0
a2c
    mean: 2292.4263341600004
    std: 175.12816836950827
ppo
    mean: 969.7211737599998
    std: 31.543547740001166
TD3
    mean: 2953.915269056232
    std: 84.39180348513453
sac
    mean: 2650.234510051418
    std: 188.01328451053655
ecac
    mean: 2997.6463049927174
    std: 220.9331325040063


HumanoidBulletEnv-v0
a2c
    mean: 110.54258113333333
    std: 5.4371415202610915
ppo
    mean: 208.6089782
    std: 10.957579409522491
TD3
    mean: 1871.1076435228176
    std: 113.9922736611582
sac
    mean: 1652.5432348237575
    std: 85.68629425814295
ecac
    mean: 1826.7368930377586
    std: 45.35737312720576

